Voyager 3: A Concept Mission to Interstellar Medium

Voyager 3 is a concept mission that sends a space telescope to the interstellar medium in a reasonable amount of time. Voyager 3 would take a direct image of an exoplanet using the solar gravitational lensing at the distance of 550 astronomical unit (AU). The spacecraft would use its suite of scientific instruments to study the environment of the local solar system and interstellar medium and finalize its primary mission by imaging an exoplanet. Two potential architectures are proposed to meet this mission directive, using multiple gravitational assists and sizable electric propulsion burns to achieve the high escape speeds necessary to reach 550 AU. This paper expands on the science mission objectives, trajectory, and the preliminary design of the baseline spacecraft.

==> tab/retComm.csv <==
Parameter ,34 m DSN Antenna Value 
Transmitter ,3.5 m HGA 
Transmitter Power (W) ,100
  Receiver ,34 m DSN Antenna 
  Bit Rate ,23 kbps 
  Symbol Rate ,58.4 ksps 
  Bit Error Rate ,5x10-3 
  Coding ,Reed-Solomon Convolution 
  SNR Achieved (dB) ,0.97
  SNR Required (dB) ,0.31
  Data Link Margin ,0.66
  Communication w/ DSN ,5 hr/day 
  Downlink SGL Data Time ,2.28 years 


==> tab/retMassPower.csv <==
Sub System ,Mass (kg) ,Power (W) 
Structure/Mechanisms ,440,10
Radiation Management ,240,0
Thermal Management ,50,10
Attitude Control ,150,125
Power Management ,1445* <- Add footnotes ,120
Cabling ,80,0
Propulsion ,290,8000
Telecommunications ,50,395
Command & Data Handling ,75* ,55
Sub-Total ,"With 15% Margin 
3000 ","With 20% Margin 
9440 "
Payload ,200,150
Propellant ,10800,0
Launch Vehicle Adapter ,415,0
Total ,"Launch Mass 
14415 ","Total Power 
9590 "


==> tab/retOrbTorques.csv <==
 ,Voyager 3 ,Voyager 3 ,SCS Example ,SCS Example 
Category,Angular Impulse (Nms),Fuel Req. (kg) ,Angular Impulse (Nms),Fuel Req. (kg) 
Solar Radiation Pressure,6258,2,3124,1
Jupiter,,, , 
Gravity Gradient,75.1,0.02,N/A ,N/A 
Magnetic Torque,35.5,0.01,N/A ,N/A 
Earth,,, , 
Gravity Gradient ,23.3,≈ 0,217.7,0.06
Magnetic Torque,0.9,≈ 0,142,0.04
Total,6393,2.03,3484,1.1


==> tab/retSSHeating.csv <==
Location ,Gs (W/m2) ,"qplanet,IR (W/m2) ",Tmin (K) ,Tmax (K) 
Earth ,1367.6,237,220,289
Jupiter ,49.6,8.37,188,226
ISM (550AU) ,0.00452,N/A ,124,


==> voyagerIII-master_v11 2/tab/retComm.csv <==
Parameter ,34 m DSN Antenna Value 
Transmitter ,3.5 m HGA 
Transmitter Power (W) ,100
  Receiver ,34 m DSN Antenna 
  Bit Rate ,23 kbps 
  Symbol Rate ,58.4 ksps 
  Bit Error Rate ,5x10-3 
  Coding ,Reed-Solomon Convolution 
  SNR Achieved (dB) ,0.97
  SNR Required (dB) ,0.31
  Data Link Margin ,0.66
  Communication w/ DSN ,5 hr/day 
  Downlink SGL Data Time ,2.28 years 


==> voyagerIII-master_v11 2/tab/retMassPower.csv <==
Sub System ,Mass (kg) ,Power (W) 
Structure/Mechanisms ,440,10
Radiation Management ,240,0
Thermal Management ,50,10
Attitude Control ,150,125
Power Management ,1445* <- Add footnotes ,120
Cabling ,80,0
Propulsion ,290,8000
Telecommunications ,50,395
Command & Data Handling ,75* ,55
Sub-Total ,"With 15% Margin 
3000 ","With 20% Margin 
9440 "
Payload ,200,150
Propellant ,10800,0
Launch Vehicle Adapter ,415,0
Total ,"Launch Mass 
14415 ","Total Power 
9590 "


==> voyagerIII-master_v11 2/tab/retOrbTorques.csv <==
 ,Voyager 3 ,Voyager 3 ,SCS Example ,SCS Example 
Category,Angular Impulse (Nms),Fuel Req. (kg) ,Angular Impulse (Nms),Fuel Req. (kg) 
Solar Radiation Pressure,6258,2,3124,1
Jupiter,,, , 
Gravity Gradient,75.1,0.02,N/A ,N/A 
Magnetic Torque,35.5,0.01,N/A ,N/A 
Earth,,, , 
Gravity Gradient ,23.3,≈ 0,217.7,0.06
Magnetic Torque,0.9,≈ 0,142,0.04
Total,6393,2.03,3484,1.1


==> voyagerIII-master_v11 2/tab/retSSHeating.csv <==
Location ,Gs (W/m2) ,"qplanet,IR (W/m2) ",Tmin (K) ,Tmax (K) 
Earth ,1367.6,237,220,289
Jupiter ,49.6,8.37,188,226
ISM (550AU) ,0.00452,N/A ,124,

